The Local Volume HI Survey: star formation properties

We built a multi-wavelength dataset for galaxies from the Local Volume HI Survey (LVHIS), which comprises 82 galaxies. We also select a sub-sample of ten large galaxies for investigating properties in the galactic outskirts. The LVHIS sample covers nearly four orders of magnitude in stellar mass and two orders of magnitude in HI mass fraction (fHI). The radial distribution of HI gas with respect to the stellar disc is correlated with fHI but with a large scatter. We confirm the previously found correlations between the total HI mass and star formation rate (SFR), and between HI surface densities and SFR surface densities beyond R25. However, the former correlation becomes much weaker when the average surface densities rather than total mass or rate are considered, and the latter correlation also becomes much weaker when the effect of stellar mass is removed or controlled. Hence the link between SFR and HI is intrinsically weak in these regions, consistent with what was found on kpc scales in the galactic inner regions. We find a strong correlation between the SFR surface density and the stellar mass surface density, which is consistent with the star formation models where the gas is in quasi-equilibrium with the mid-plane pressure. We find no evidence for HI warps to be linked with decreasing star forming efficiencies.

==> plot/list.txt <==
ESO245-3.pdf
HI_distr.pdf
SFEprof.pdf
SFL_reason.pdf
SFR_inpix.pdf
SFdev_distr.pdf
SFdev_rwarp.pdf
SFeff_SFE_w4.pdf
SFeff_global.pdf
SFeff_mphot.pdf
SFeff_r25.pdf
SFeff_w4.pdf
SFsequence.pdf
comp_LVL.pdf
comp_lgm.pdf
comp_lgsfr.pdf
conv
example
fluxes_asy_model.pdf
highrs
highrsphot
list.txt
matchphot
mom1
surveys.pdf
tiltogram
uvoverlay

./conv:
ESO115-G021_propim.pdf
IC5052_propim.pdf
IC5152_propim.pdf
NGC1313_propim.pdf
NGC253_propim.pdf
NGC300_propim.pdf
NGC3621_propim.pdf
NGC5236_propim.pdf
NGC55_propim.pdf
NGC7793_propim.pdf

./example:
J0054-37_FUV.pdf
J0054-37_NUV.pdf
J0054-37_fuvprof.pdf
J0054-37_fuvprof_conv.pdf
J0054-37_irim.pdf
J0054-37_irprof.pdf
J0054-37_uvim.pdf
J0054-37_uvprof.pdf
J1246-33_FUV.pdf
J1246-33_NUV.pdf
J1246-33_fuvprof.pdf
J1246-33_irim.pdf
J1246-33_irprof.pdf
J1246-33_uvim.pdf
J1246-33_uvprof.pdf

./highrs:
ESO115-G021_propim_warp.pdf
IC5052_propim_warp.pdf
IC5152_propim_warp.pdf
NGC1313_propim_warp.pdf
NGC253_propim_warp.pdf
NGC300_propim_warp.pdf
NGC3621_propim_warp.pdf
NGC5236_propim_warp.pdf
NGC55_propim_warp.pdf
NGC7793_propim_warp.pdf

./highrsphot:
ESO115-G021_highrsphot.pdf
IC5052_highrsphot.pdf
IC5152_highrsphot.pdf
NGC1313_highrsphot.pdf
NGC253_highrsphot.pdf
NGC300_highrsphot.pdf
NGC3621_highrsphot.pdf
NGC5236_highrsphot.pdf
NGC55_highrsphot.pdf
NGC55_highrsphot_spitzer.pdf
NGC7793_highrsphot.pdf

./matchphot:
ESO115-G021_mphot.pdf
IC5052_mphot.pdf
IC5152_mphot.pdf
NGC1313_mphot.pdf
NGC253_mphot.pdf
NGC300_mphot.pdf
NGC3621_mphot.pdf
NGC5236_mphot.pdf
NGC55_mphot.pdf
NGC7793_mphot.pdf

./mom1:
ESO115-G021_rot.pdf
IC5052_rot.pdf
IC5152_rot.pdf
NGC1313_rot.pdf
NGC253_rot.pdf
NGC300_rot.pdf
NGC3621_rot.pdf
NGC5236_rot.pdf
NGC55_rot.pdf
NGC7793_rot.pdf

./tiltogram:
ESO115-G021_tiltogram_approaching.pdf
IC5052_tiltogram_approaching.pdf
IC5152_tiltogram_approaching.pdf
NGC1313_tiltogram_approaching.pdf
NGC253_tiltogram_approaching.pdf
NGC300_tiltogram_approaching.pdf
NGC3621_tiltogram_approaching.pdf
NGC5236_tiltogram_approaching.pdf
NGC55_tiltogram_approaching.pdf
NGC7793_tiltogram_approaching.pdf

./uvoverlay:
J0145-43_FUV.pdf
J0333-50_FUV.pdf
J1057-48_FUV.pdf
J2326-32_FUV.pdf

